GRLinQ: An Intelligent Spectrum Sharing Mechanism for Device-to-Device Communications with Graph Reinforcement Learning

Device-to-device (D2D) spectrum sharing in wireless communications is a challenging non-convex combinatorial optimization problem, involving entangled link scheduling and power control in a large-scale network. The state-of-the-art methods, either from a model-based or a data-driven perspective, exhibit certain limitations such as the critical need for channel state information (CSI) and/or a large number of (solved) instances (e.g., network layouts) as training samples. To advance this line of research, we propose a novel hybrid model/datadriven spectrum sharing mechanism with graph reinforcement learning for link scheduling (GRLinQ), injecting information theoretical insights into machine learning models, in such a way that link scheduling and power control can be solved in an intelligent yet explainable manner. Through an extensive set of experiments, GRLinQ demonstrates superior performance to the existing model-based and data-driven link scheduling and/or power control methods, with a relaxed requirement for CSI, a substantially reduced number of unsolved instances as training samples, a possible distributed deployment, reduced online/offline computational complexity, and more remarkably excellent scalability and generalizability over different network scenarios and system configurations.

==> typeset_equations_v4.6/README.txt <==
You find the following files:

-typeset_equation.pdf: short manual on how to typeset equations in
 LaTeX

-typeset_equation.tex: corresponding LaTeX source code file

-dot_emacs: commands to include in your .emacs-file (see Section 7 in
 typeset_equation.pdf)

-IEEEtrantools.sty [2015/08/26 V1.5 by Michael Shell]: package needed
 for the IEEEeqnarray-environment

-IEEEtran.cls [2015/08/26 V1.8b by Michael Shell]: LaTeX document class
 package for papers in IEEE format.

-IEEEtran_HOWTO.pdf [2015/08]: official manual of the IEEEtran-class.
 The part about IEEEeqnarray is found in Appendix F.

